Bursty star formation feedback and cooling outflows

We study how outflows of gas launched from a central galaxy undergoing repeated starbursts propagate through the circumgalactic medium (CGM), using the simulation code RAMSES. We assume that the outflow from the disk can be modelled as a rapidly moving bubble of hot gas at $\mathrm{\sim1\;kpc}$ above disk, then ask what happens as it moves out further into the halo around the galaxy on $\mathrm{\sim 100\;kpc}$ scales. To do this we run 60 two-dimensional simulations scanning over parameters of the outflow. Each of these is repeated with and without radiative cooling, assuming a primordial gas composition to give a lower bound on the importance of cooling. In a large fraction of radiative-cooling cases we are able to form rapidly outflowing cool gas from in situ cooling of the flow. We show that the amount of cool gas formed depends strongly on the 'burstiness' of energy injection; sharper, stronger bursts typically lead to a larger fraction of cool gas forming in the outflow. The abundance ratio of ions in the CGM may therefore change in response to the detailed historical pattern of star formation. For instance, outflows generated by star formation with short, intense bursts contain up to 60 per cent of their gas mass at temperatures $<5 \times 10^4\,\mathrm{K}$; for near-continuous star formation the figure is $\lesssim$ 5 per cent. Further study of cosmological simulations, and of idealised simulations with e.g., metal-cooling, magnetic fields and/or thermal conduction, will help to understand the precise signature of bursty outflows on observed ion abundances.

==> readme.txt <==
Compiling the paper.tex file 1 JUL 2016

General Notes
--------------

- The PDF file was created using pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013)  
- The bibliography in the LaTeX file is in the file "outflows.bib" and it was generated using BibTeX
- mn2e.bst, mn2e.cls, myaasmacros.sty are necessary for the document style
- paper.tex is the manuscript


Files list
--------------
In this folder you will find the following files:
mn2e.bst
mn2e.cls
myaasmacros.sty
outflows.bib
paper.aux
paper.tex
big_galaxy.pdf
combined_fig.pdf
cool_mass_fraction.pdf
duty_cycle_vs_mean_50p_extended.pdf
pattern.pdf
schematic.pdf
paper.bbl
paper.blg
paper.log
paper.synctex.gz

Contact
--------------
teresita.noguez.13@ucl.ac.uk
